An experimental study of using artificial reefs as scour protection around an offshore wind monopile

Artificial reefs (ARs) are man-made structures deployed on the seabed to support benthic marine ecosystems. Their presence significantly damps the local flow and therefore can be used for scour protection of offshore wind monopiles. Although the concept appears feasible, the underlying flow-sediment process is very complex and has yet been systematically investigated. To fill in this gap, a set of fixed-bed flume tests were conducted to reveal the hydrodynamic details of two typical AR shapes (cubic and hemisphere) tightly placed around a monopile in a 3x3 pattern. In parallel, a set of live-bed tests were conducted to demonstrate the AR's efficiency in scour protection. The cubic ARs almost eliminate the downward flow on the upstream side of the monopile and reduces the wake flow by 50-80%. The hemisphere ARs also significantly weaken the wake flow but guide descending flow in front of the monopile. While cubic ARs decrease upstream and downstream scour depth by up to 100%, their edge scour can lead to ARs displacement and hence reduce scour protection. The hemisphere ARs provided less scour reduction, but also less edge scour, making them more adaptive to morphology changes. Based on these findings, an optimized AR layout was proposed.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



